A Hybrid Model for Lift Response to Dynamic Actuation On A Stalled Airfoil

The current research focuses on modeling the lift response due to dynamic (time-varying) 'burst-type' actuation on a stalled airfoil. Dynamic `burst-type' actuation exhibits two different characteristic dynamic behaviors within the system, namely the high-frequency and low-frequency components. These characteristics introduce modeling challenges. In this paper, we propose a hybrid model composed of two individual sub-models, one for each of the two frequencies. The lift response due to high-frequency single burst actuation is captured using a convolution model. The low-frequency component due to nonlinear burst-burst interactions are captured using a Wiener model, consisting of linear time-invariant dynamics and a static output nonlinearity. The hybrid model is validated using data from wind tunnel experiments.

==> mybib.txt <==
@BOOK{HK,
   AUTHOR={H. Kopka and P. W. Daly},
   TITLE={A Guide to LaTeX},
   PUBLISHER={Addison-Wesley},
   ADDRESS={Reading, MA},
   YEAR=1999.
 }

@BOOK{MG,
   AUTHOR={M. Goossens and F. Mittelbach and A. Samarin},
   TITLE={A LaTeX Companion},
   PUBLISHER={Addison-Wesley},
   ADDRESS={Reading, MA},
   YEAR=1994.
 }
@ARTICLE{Pan,
    AUTHOR={D. Pan},
    TITLE={A Tutorial on MPEG/Audio Compression},
    JOURNAL={IEEE Multimedia},
    YEAR={1995},
    VOLUME= {2} ,
    PAGES={60-74},
    MONTH={Summer}.

}

@INPROCEEDINGS{Boney96,
AUTHOR={L. Boney and A. H. Tewfik and K. N. Hamdy},
TITLE={Digital Watermarks for Audio Signals},
booktitle={Proceedings of the Third IEEE International Conference on Multimedia},
PAGES={473-480},
MONTH={June},
YEAR={1996}.
}

